Scalable Hash Table for NUMA Systems

Hash tables are used in a plethora of applications, including database operations, DNA sequencing, string searching, and many more. As such, there are many parallelized hash tables targeting multicore, distributed, and accelerator-based systems. We present in this work a multi-GPU hash table implementation that can process keys at a throughput comparable to that of distributed hash tables. Distributed CPU hash tables have received significantly more attention than GPU-based hash tables. We show that a single node with multiple GPUs offers roughly the same performance as a 500-1,000-core CPU-based cluster. Our algorithm's key component is our use of multiple sparse-graph data structures and binning techniques to build the hash table. As has been shown individually, these components can be written with massive parallelism that is amenable to GPU acceleration. Since we focus on an individual node, we also leverage communication primitives that are typically prohibitive in distributed environments. We show that our new multi-GPU algorithm shares many of the same features of the single GPU algorithm -- thus we have efficient collision management capabilities and can deal with a large number of duplicates. We evaluate our algorithm on two multi-GPU compute nodes: 1) an NVIDIA DGX2 server with 16 GPUs and 2) an IBM Power 9 Processor with 6 NVIDIA GPUs. With 32-bit keys, our implementation processes 8B keys per second, comparable to some 500-1,000-core CPU-based clusters and 4X faster than prior single-GPU implementations.

==> experiments.txt <==
- how to multi-hash:
   - ./multi-hash <keycount> <tablesize> <bincount> <gpucount> <lrb_bincount> <check | nocheck (correctness check)> <keycount for HGB in intersect> <build | intersect> 
   - e.g. ./multi-hash $(echo "2^25" | bc) $(echo "2^25" | bc) 16000 2 16000 nocheck $(echo "2^25" | bc) intersect 

- Scalability with key count
    - double key count from 2^25 to 2^34
    - use all 16 GPUs
    - run for build and intersect
    - ideally: should take twice as long when doubling key count

- Scalability with device count
    - strong scaling
    - Fix keycount 
        - 2^32? Something that will fit on a small number of devices
    - gradually double device count until all 16 GPUs used
        - 2, 4, 8, 16?
        - might not be entirely useful.
        - we could be bottlenecked by communication this way

- Experiment that shows how we perform with duplicates
    - not sure how to do this just yet


Oded keywords/thoughts:
* Strong scaling (different input sizes with strong scaling ) --  agree with your comments 
* Weak scaling (different input sizes with weak scaling)
* Repetitions/distribution
* Build with indices and without
* Throughput vs latency
* Build, lookup\probe, result instantiation 
* Cost of communication -- need to measure that the time 
* Memory configuration: managed vs. non managed
* Execution breakdown - phase 1 (organizing data for communication), communication, phase 2 HashGraph creation
*** You will need multiple timers for this one

List of experiments:

1. Strong scaling
    - 12 separate experiments
        - no index-tracking
            - build
                - 3 keycounts
                    - keycounts = 2^24, 2^26, 2^28
                    - run on 1, 2, 4, 8, 16 devices
            - intersect
                - 3 keycounts
                    - keycounts = 2^23, 2^25, 2^27
                    - run on 1, 2, 4, 8, 16 devices
            - measure throughput (keys / sec) for each experiment
        - index-tracking
            - build
                - 3 keycounts
                    - keycounts = 2^23, 2^25, 2^27
                    - run on 1, 2, 4, 8, 16 devices
            - intersect
                - 3 keycounts
                    - keycounts = 2^22, 2^24, 2^26
                    - run on 1, 2, 4, 8, 16 devices
            - measure throughput (keys / sec) for each experiment
ODED - Include additional strong scaling sizes starting from 2^30, 2^31, 2^32, and 2^33. Increase the GPU count to be the minimal number of GPUs needed.


2. Weak scaling
    - 12 separate experiments
        - no index-tracking
            - build
                - 3 keycounts per device
                    - keycounts = 2^24, 2^26, 2^28
                - run on 1, 2, 4, 8, 16 devices 
                - max keycount = 2^32 keys (2^28 * 16)
            - intersect
                - 3 keycounts per device
                    - keycounts = 2^23, 2^25, 2^27
                - run on 1, 2, 4, 8, 16 devices 
                - max keycount = 2^31 keys (2^27 * 16)
            - measure throughput (keys / sec) for each experiment
        - index-tracking
            - build
                - 3 keycounts per device
                    - keycounts = 2^23, 2^25, 2^27
                - run on 1, 2, 4, 8, 16 devices 
                - max keycount = 2^32 keys (2^28 * 16)
            - intersect
                - 3 keycounts per device
                    - keycounts = 2^22, 2^24, 2^26
                - run on 1, 2, 4, 8, 16 devices 
                - max keycount = 2^31 keys (2^27 * 16)
            - measure throughput (keys / sec) for each experiment
ODED - Include additional strong scaling sizes starting from 2^30, 2^31, 2^32, and 2^33. Increase the GPU count to be the minimal number of GPUs needed.

3. Duplicate keys
    - build
        - avg time key appears = 2^-5, 2^-4, ..., 2^5
            - keycount = 2^26
            - tablesize = 2^21, 2^22, ..., 2^31
        - 16 GPUs
        - measure throughput (keys / sec)
    - intersect
        - avg time key appears = 2^-5, 2^-4, ..., 2^5
            - keycount = 2^25
            - tablesize = 2^20, 2^21, ..., 2^30
        - 16 GPUs
        - measure throughput (keys / sec)

4. Execution breakdown
    - build
        - keycount = 2^28
        - 16 GPUs
        - phases: 
            1) determining hash range, 
            2) determining dest accelerator, 
            3) all-to-all,
            4) instantiating HG's
    - intersect
        - keycount = 2^27
        - 16 GPUs
        - phases: 
            1) building HGA
            2) building HGB
            3) intersection

